Learning Descriptors Invariance Through Equivalence Relations Within Manifold: A New Approach to Expression Invariant 3D Face Recognition

This paper presents a unique approach for the dichotomy between useful and adverse variations of key-point descriptors, namely the identity and the expression variations in the descriptor (feature) space. The descriptors variations are learned from training examples. Based on the labels of the training data, the equivalence relations among the descriptors are established. Both types of descriptor variations are represented by a graph embedded in the descriptor manifold. The invariant recognition is then conducted as a graph search problem. A heuristic graph search algorithm suitable for the recognition under this setup was devised. The proposed approach was tests on the FRGC v2.0, the Bosphorus and the 3D TEC datasets. It has shown to enhance the recognition performance, under expression variations in particular, by considerable margins.

==> biography.txt <==
Faisal Al-Osaimi received his BSc degree in electrical and computer engineering from The University of Umm Al-Qura, Saudi Arabia, in 2000. In 2005, he received the ME degree in computer systems engineering from Queensland University, Australia, then his PhD degree in the area of 3D face biometrics from The University of Western Australia (2010). He is now an assistant professor in Umm Al-Qura University. His research interests include biometrics and pattern recognition. 


==> highlights.txt <==
* A manifold-embedded graph was used to model facial expressions
* Expression-invariant 3D face matching as a graph search
* Separation between facial expression and identity
* Distances in manifold tangential space under equivalence relations



==> title.txt <==
Title: "Learning Descriptors Invariance Through Equivalence Relations Within Manifold: A New Approach to Expression Invariant 3D Face Recognition"
 
Author name: 		Faisal R. Al-Osaimi
email:			frosaimi@uqu.edu.sa
Author affilitation: 	Umm Al-Qura Univeristy
Address: 		Taif Road, Alabdiyah, Umm Al-Qura University, 
			Makkah, Saudi Arabia

Corresponding author: 	Faisal R. Al-Osaimi
mobile: 	  	+966562636781
mailing Address:        P.O. Box, 715
                        Umm Al-Qura University, Taif Road, Alabsiyah,
                        Makkah, Saudi Arabia


